Solution Formulas for Differential Sylvester and Lyapunov Equations

The differential Sylvester equation and its symmetric version, the differential Lyapunov equation, appear in different fields of applied mathematics like control theory, system theory, and model order reduction. The few available straight-forward numerical approaches if applied to large-scale systems come with prohibitively large storage requirements. This shortage motivates us to summarize and explore existing solution formulas for these equations. We develop a unifying approach based on the spectral theorem for normal operators like the Sylvester operator $\mathcal S(X)=AX+XB$ and derive a formula for its norm using an induced operator norm based on the spectrum of $A$ and $B$. In view of numerical approximations, we propose an algorithm that identifies a suitable Krylov subspace using Taylor series and use a projection to approximate the solution. Numerical results for large-scale differential Lyapunov equations are presented in the last sections.

==> results/timings_none.dat <==
instance, solver, time
1357, ode113,  489.130054
1357, ode15s,  20.623944
1357, ode23,  257.358109
1357, ode23s,  66.103378
1357, ode23tb,  34.811730
1357, ode23t,  27.306019
1357, ode45,  467.691987
20209, ode113,  17087.357588
20209, ode15s,  57.798056
20209, ode23,  10619.084906
20209, ode23s,  221.467547
20209, ode23tb,  113.177173
20209, ode23t,  81.033470
20209, ode45,  16694.832351
5177, ode113,  2692.021433
5177, ode15s,  33.137368
5177, ode23,  1550.527455
5177, ode23s,  120.180360
5177, ode23tb,  59.251185
5177, ode23t,  46.745759
5177, ode45,  2170.244180


==> results/timings_trans.dat <==
instance, solver, time
1357, ode113,  312.457288
1357, ode15s,  87.684629
1357, ode23s,  3000.490102
1357, ode23tb,  979.627391
1357, ode23,  241.053537
1357, ode23t,  626.053563
1357, ode45,  266.665251
20209, ode113,  2676.917747
20209, ode15s,  203.611796
20209, ode23s,  9178.066457
20209, ode23tb,  3255.556280
20209, ode23,  1904.290588
20209, ode23t,  1820.464073
20209, ode45,  2820.342018
5177, ode113,  986.075463
5177, ode15s,  129.990846
5177, ode23s,  5285.773910
5177, ode23tb,  1764.492915
5177, ode23,  654.567603
5177, ode23t,  1090.036187
5177, ode45,  767.710976


==> results_ldlt/timings_none.dat <==
instance,solver,stepsize,wtime
rail1357,ROS1,k6, 1620.280422
rail1357,BDF6,k8, 6103.857598
rail1357,BDF5,k8, 5634.004203
rail1357,BDF1,k4, 569.257392
rail1357,BDF1,k6, 1591.055552
rail1357,BDF5,k4, 546.822224
rail1357,BDF3,k6, 1642.563208
rail1357,BDF4,k4, 525.063377
rail1357,ROS2,k8, 4709.178659
rail1357,BDF1,k8, 4870.211967
rail1357,BDF2,k8, 4690.361038
rail1357,BDF6,k6, 1769.690354
rail1357,BDF3,k8, 4982.470320
rail1357,ROS2,k6, 1522.448932
rail1357,BDF2,k6, 1571.858531
rail1357,BDF4,k6, 1657.029664
rail1357,BDF5,k6, 1689.352903
rail1357,ROS1,k4, 599.010349
rail1357,ROS2,k4, 526.016756
rail1357,BDF3,k4, 529.665400
rail1357,BDF2,k4, 498.543151
rail1357,BDF6,k4, 586.511988
rail1357,BDF4,k8, 5273.862078
rail1357,ROS1,k8, 4895.053193


==> results_ldlt/timings_trans.dat <==
instance,solver,stepsize,wtime
rail1357,BDF5,k4, 236.175515
rail1357,BDF3,k8, 2928.886022
rail1357,BDF6,k6, 928.021344
rail1357,BDF5,k6, 915.872596
rail1357,ROS2,k4, 216.785294
rail1357,BDF1,k4, 231.666674
rail1357,ROS2,k6, 768.330509
rail1357,ROS1,k4, 238.122625
rail1357,BDF6,k8, 3530.811542
rail1357,BDF2,k4, 219.688301
rail1357,BDF4,k8, 3077.815916
rail1357,ROS1,k8, 2390.765066
rail1357,BDF4,k4, 244.889794
rail1357,BDF2,k6, 753.548450
rail1357,BDF3,k4, 235.165997
rail1357,BDF3,k6, 810.114768
rail1357,BDF4,k6, 864.684218
rail1357,BDF6,k4, 258.382526
rail1357,ROS1,k6, 705.321242
rail1357,ROS2,k8, 2674.567814
rail1357,BDF2,k8, 2664.522749
rail1357,BDF1,k8, 2399.841103
rail1357,BDF1,k6, 699.834588
rail1357,BDF5,k8, 3328.668429

